Variable-Rate Texture Compression: Real-Time Rendering with JPEG

Although variable-rate compressed image formats such as JPEG are widely used to efficiently encode images, they have not found their way into real-time rendering due to special requirements such as random access to individual texels. In this paper, we investigate the feasibility of variable-rate texture compression on modern GPUs using the JPEG format, and how it compares to the GPU-friendly fixed-rate compression approaches BC1 and ASTC. Using a deferred rendering pipeline, we are able to identify the subset of blocks that are needed for a given frame, decode these, and colorize the framebuffer's pixels. Despite the additional $\sim$0.17 bit per pixel that we require for our approach, JPEG maintains significantly better quality and compression rates compared to BC1, and depending on the type of image, outperforms or competes with ASTC. The JPEG rendering pipeline increases rendering duration by less than 0.3 ms on an RTX 4090, demonstrating that sophisticated variable-rate compression schemes are feasible on modern GPUs, even in VR. Source code and data sets are available at: https://github.com/elias1518693/jpeg_textures

==> images/plots/Chip005_1K-PNG_Color.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.001129150390625;45.22860974509224;0.99711244600519;0.015030613169074059;0.0009295259951613843
ASTC;6x6;3.570587158203125;36.2335484169972;0.977558509953338;0.03709333389997482;0.013873294927179813
ASTC;8x8;2.001129150390625;31.397386047461872;0.931420406178557;0.05610371753573418;0.04169786721467972
ASTC;10x10;1.296173095703125;28.570459017007103;0.8505088601159466;0.06649093329906464;0.07489486038684845
ASTC;12x12;0.903961181640625;27.033447170063454;0.7775163741669954;0.0756707489490509;0.11489878594875336
BC;bc1;4.0009765625;34.59229445389914;0.9684549523524696;0.03613187000155449;0.014688956551253796
BC;bc7;8.001129150390625;45.339781350496395;0.9971437673155812;0.015267634764313698;0.0008982081199064851
JPEG (jpegturbo);50;1.1945724487304688;28.014395045417086;0.8306427573496943;0.060902200639247894;0.07720377296209335
JPEG (jpegturbo);55;1.2918777465820312;28.39859984150842;0.8497574548707455;0.057449497282505035;0.0668392926454544
JPEG (jpegturbo);60;1.4027786254882812;28.849332632426503;0.8655832197093498;0.05323785915970802;0.05883907526731491
JPEG (jpegturbo);65;1.544586181640625;29.380449685684624;0.8837366289031309;0.05099574476480484;0.05661289021372795
JPEG (jpegturbo);70;1.716094970703125;30.046099378117855;0.9026066478661253;0.04822297766804695;0.04432680085301399
JPEG (jpegturbo);75;1.9040908813476562;30.811651196603876;0.9186735579224684;0.04447491839528084;0.03242787346243858
JPEG (jpegturbo);80;2.2004547119140625;31.835663742163177;0.9359393754307558;0.04043324664235115;0.023072615265846252
JPEG (jpegturbo);85;2.5820388793945312;33.13686116893391;0.9546998540074204;0.03611815348267555;0.01597467251121998
JPEG (jpegturbo);90;3.1649398803710938;34.852962715492495;0.971600923026455;0.031101901084184647;0.01072558481246233
JPEGLI;50;0.8408432006835938;27.288859205615296;0.7504004781748831;0.0689227357506752;0.11002078652381897
JPEGLI;55;0.92669677734375;27.67722659891492;0.7702001994557843;0.06456084549427032;0.09473927319049835
JPEGLI;60;1.0232009887695312;28.12846124970136;0.7938492957776134;0.0634923204779625;0.07841422408819199
JPEGLI;65;1.17010498046875;28.78646500118848;0.834102321179211;0.05825592949986458;0.06637341529130936
JPEGLI;70;1.3505325317382812;29.651117528318352;0.8748267811688875;0.054581016302108765;0.054662298411130905
JPEGLI;75;1.5508880615234375;30.517949751508535;0.90045816652996;0.05067594349384308;0.04246757552027702
JPEGLI;80;1.8071746826171875;31.519648350645863;0.9277118648451773;0.04719644412398338;0.03486167639493942
JPEGLI;85;2.141998291015625;32.74004484724444;0.9490407928722129;0.042498357594013214;0.026522982865571976
JPEGLI;90;2.6842117309570312;34.436264131045256;0.9687183992632074;0.03550179675221443;0.017019299790263176
JPEG XL;50;0.5851669311523438;27.268576020401984;0.7923126874863234;0.07578585296869278;0.15695695579051971
JPEG XL;55;0.6480484008789062;27.75445202810922;0.8129387343914948;0.07236139476299286;0.13986913859844208
JPEG XL;60;0.714263916015625;28.200673940499378;0.8292740839505987;0.0682392567396164;0.12213565409183502
JPEG XL;65;0.8105087280273438;28.821498270196816;0.8507275727194452;0.06341532617807388;0.10073168575763702
JPEG XL;70;0.9280242919921875;29.600938631461013;0.8742741117383384;0.05830628424882889;0.07998324930667877
JPEG XL;75;1.1035385131835938;30.62597335680853;0.9003407370672857;0.052262213081121445;0.061181459575891495
JPEG XL;80;1.3467941284179688;32.02475172225906;0.9280907726518789;0.045860324054956436;0.04035119712352753
JPEG XL;85;1.7092132568359375;33.88702856540207;0.9529384848457294;0.03896448388695717;0.02386505901813507
JPEG XL;90;2.2250442504882812;36.421385815311844;0.9739592615449428;0.031788066029548645;0.012404471635818481
AVIF;50;1.196990966796875;32.03660206923137;0.9387675743378218;0.06036209315061569;0.04565121978521347
AVIF;55;1.496002197265625;33.35297982673025;0.9565270512545818;0.052958015352487564;0.0327371284365654
AVIF;60;1.7412796020507812;34.302066474914554;0.966809988144227;0.047898635268211365;0.025339629501104355
AVIF;65;1.9583969116210938;35.023560799684596;0.973311395413356;0.04399995133280754;0.020682483911514282
AVIF;70;2.152679443359375;35.567510010493834;0.9775914614571682;0.041677724570035934;0.017454490065574646
AVIF;75;2.3676681518554688;36.11013311925332;0.9812896193771529;0.03889651224017143;0.014333329163491726
AVIF;80;2.635650634765625;36.6740993427296;0.9847291599268964;0.03579302504658699;0.011348731815814972
AVIF;85;3.1039810180664062;37.385204110201556;0.9885641814242175;0.03146751970052719;0.008184217847883701
AVIF;90;3.67340087890625;37.92373916887143;0.9911406288029024;0.028014522045850754;0.005652963183820248


==> images/plots/asphalt_04_diff_4k.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.000070571899414;48.23912705681166;0.9988448998533345;0.01845722272992134;0.0025892499834299088
ASTC;6x6;3.5590991973876953;35.10870698884783;0.9778090913759602;0.06060302257537842;0.067237988114357
ASTC;8x8;2.000070571899414;29.900029256917314;0.9204318615617924;0.0893900990486145;0.11666736751794815
ASTC;10x10;1.282571792602539;27.45188573141133;0.8484853357622467;0.09963133186101913;0.1734987199306488
ASTC;12x12;0.8924350738525391;26.02655971000765;0.7779198567963896;0.10811697691679001;0.26258963346481323
BC;bc1;4.00006103515625;34.05617316827508;0.9700699120840569;0.048215705901384354;0.04676820710301399
BC;bc7;8.000070571899414;46.24667719905361;0.998194358234544;0.01961212418973446;0.0025991511065512896
JPEG (jpegturbo);50;1.4046006202697754;27.491932603489545;0.8502259725223599;0.05120064690709114;0.13393454253673553
JPEG (jpegturbo);55;1.5155096054077148;27.80692824489622;0.8618146536378214;0.04926437512040138;0.11776388436555862
JPEG (jpegturbo);60;1.652937412261963;28.19549652395579;0.8746817953970972;0.048339977860450745;0.10512620210647583
JPEG (jpegturbo);65;1.8256874084472656;28.667843137701702;0.8886033302425518;0.05424906685948372;0.09316107630729675
JPEG (jpegturbo);70;2.0345377922058105;29.305795791011846;0.9044229921032029;0.0473594032227993;0.08581152558326721
JPEG (jpegturbo);75;2.274789810180664;30.115827525160064;0.9207717313464031;0.037846971303224564;0.07623306661844254
JPEG (jpegturbo);80;2.636347770690918;31.301609956655984;0.9400303799240731;0.03658785670995712;0.06448863446712494
JPEG (jpegturbo);85;3.1093711853027344;33.07835668838122;0.9599102169281887;0.03250915929675102;0.05456198751926422
JPEG (jpegturbo);90;3.794874668121338;36.00559540497149;0.979312947967725;0.028434572741389275;0.04122740402817726
JPEGLI;50;1.018897533416748;26.476392038186987;0.7821882574120026;0.06988183408975601;0.27362382411956787
JPEGLI;55;1.1376023292541504;26.92711306194578;0.8064750182007976;0.0653378888964653;0.24984651803970337
JPEGLI;60;1.2631216049194336;27.465132509672397;0.8310475422246338;0.05786723643541336;0.21925444900989532
JPEGLI;65;1.4374613761901855;28.13838203185115;0.857627325951083;0.05277346447110176;0.1852121353149414
JPEGLI;70;1.6507906913757324;28.987749182675365;0.8851087908868287;0.05069895461201668;0.15068957209587097
JPEGLI;75;1.9160709381103516;30.039494252524488;0.9112542415754076;0.04919788986444473;0.11910779774188995
JPEGLI;80;2.2387304306030273;31.30746559176774;0.9349062291675717;0.043257929384708405;0.09566648304462433
JPEGLI;85;2.6752076148986816;33.08592635579155;0.9575359707394066;0.03911173343658447;0.07632654160261154
JPEGLI;90;3.3486342430114746;35.98342869398762;0.9786949955876261;0.031964343041181564;0.06193659454584122
JPEG XL;50;0.5293855667114258;25.410469930453672;0.7241307979209056;0.08484803140163422;0.35653817653656006
JPEG XL;55;0.5959177017211914;25.75869772776479;0.7511759707472327;0.07880551367998123;0.3131069839000702
JPEG XL;60;0.6870450973510742;26.26688403580505;0.7711603485780106;0.07471150904893875;0.2853710651397705
JPEG XL;65;0.820641040802002;26.91561170601736;0.8073040277696206;0.06879959255456924;0.2278473675251007
JPEG XL;70;1.0408639907836914;28.01397336521919;0.8557103274346227;0.06212316453456879;0.15391705930233002
JPEG XL;75;1.3799095153808594;29.654475976370374;0.9040234355665135;0.05671403929591179;0.10647322237491608
JPEG XL;80;1.7848024368286133;31.71113084310063;0.9421178581471885;0.051663488149642944;0.08456169813871384
JPEG XL;85;2.2232627868652344;33.97737784098534;0.9663964160281792;0.0442969873547554;0.06652192771434784
JPEG XL;90;2.828184127807617;37.04425642862163;0.9837844392347636;0.03551190346479416;0.052742376923561096
AVIF;50;1.7661185264587402;32.205045629444555;0.949730295114703;0.059366509318351746;0.08594393730163574
AVIF;55;2.1533923149108887;34.32450495001508;0.9695797001332652;0.055839039385318756;0.07506203651428223
AVIF;60;2.4471702575683594;35.91409267261257;0.9790371314597431;0.048929233103990555;0.0688541978597641
AVIF;65;2.6970858573913574;37.23199289249155;0.9846036926846398;0.04281402379274368;0.06526535749435425
AVIF;70;2.904730796813965;38.275411909572895;0.9879677471372044;0.0392623171210289;0.06276316195726395
AVIF;75;3.1409149169921875;39.396078145100056;0.9908025180098853;0.03598850592970848;0.06016058474779129
AVIF;80;3.4255194664001465;40.631930067662836;0.993201294584302;0.03328400105237961;0.05688132718205452
AVIF;85;3.9248170852661133;42.49716812447354;0.9957482025634485;0.03090898133814335;0.05217227339744568
AVIF;90;4.4537482261657715;44.01448350347826;0.9970990328926467;0.02800622768700123;0.0449669174849987


==> images/plots/brick_wall_006_diff_4k.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.000070571899414;43.68308661329732;0.9947109796302231;0.02504715695977211;0.0025908546522259712
ASTC;6x6;3.5590991973876953;36.40269019482217;0.9733522504255351;0.04923294112086296;0.017469890415668488
ASTC;8x8;2.000070571899414;32.62478256686701;0.9363137488086677;0.06869523972272873;0.04784756526350975
ASTC;10x10;1.282571792602539;30.350599220577998;0.8915266740445946;0.08754084259271622;0.0823630541563034
ASTC;12x12;0.8924350738525391;28.792142986818344;0.8426470826558469;0.10430994629859924;0.13663610816001892
BC;bc1;4.00006103515625;35.265976737005516;0.9677086182220863;0.04783293604850769;0.01743997633457184
BC;bc7;8.000070571899414;44.759174051411364;0.9958418000998019;0.02208821289241314;0.0016938308253884315
JPEG (jpegturbo);50;1.209111213684082;30.399789634341786;0.8872792069015683;0.08436853438615799;0.12781280279159546
JPEG (jpegturbo);55;1.2924542427062988;30.713889413964427;0.8944820122704394;0.07953733205795288;0.11518429219722748
JPEG (jpegturbo);60;1.394092082977295;31.07025909088938;0.9023077925578532;0.07511184364557266;0.10173742473125458
JPEG (jpegturbo);65;1.5191736221313477;31.475602304415887;0.9104979623049417;0.07061281055212021;0.0879116952419281
JPEG (jpegturbo);70;1.6735668182373047;31.982557571922577;0.9197569097616606;0.06592576205730438;0.07435271143913269
JPEG (jpegturbo);75;1.846902847290039;32.5429937730082;0.92889565145685;0.06225034222006798;0.06191666051745415
JPEG (jpegturbo);80;2.1180472373962402;33.33986003740066;0.9401642266729379;0.056988127529621124;0.04937046766281128
JPEG (jpegturbo);85;2.4950132369995117;34.39851849403675;0.9524929267050082;0.05104433745145798;0.03782523795962334
JPEG (jpegturbo);90;3.121997833251953;35.98621787004121;0.9664900859302362;0.04365711286664009;0.026117179542779922
JPEGLI;50;0.9123053550720215;29.34086544441349;0.8400254696882499;0.09094060957431793;0.20884892344474792
JPEGLI;55;0.999598503112793;29.75389101591859;0.8549863144449003;0.08659057319164276;0.1908215582370758
JPEGLI;60;1.085705280303955;30.188513847195498;0.8691375806197809;0.0827944353222847;0.1722765415906906
JPEGLI;65;1.2058072090148926;30.73770575904335;0.8848040121624763;0.07705692946910858;0.15103065967559814
JPEGLI;70;1.3526029586791992;31.39081190108697;0.9011709098995557;0.07216496765613556;0.1285289227962494
JPEGLI;75;1.541149616241455;32.16156300901986;0.91769526765553;0.06740191578865051;0.10699324309825897
JPEGLI;80;1.7842822074890137;33.08716583231271;0.9339658854296542;0.06269855052232742;0.08777498453855515
JPEGLI;85;2.1348624229431152;34.2579557714322;0.9501459275422581;0.05785023793578148;0.06892934441566467
JPEGLI;90;2.7430858612060547;36.08757682841742;0.9674182776879579;0.048715051263570786;0.043841756880283356
JPEG XL;50;0.5234909057617188;28.275943875412615;0.8030574454151651;0.1043533980846405;0.2779220938682556
JPEG XL;55;0.5821189880371094;28.646673469320824;0.8213584254777357;0.09901991486549377;0.24070090055465698
JPEG XL;60;0.6539602279663086;29.209834045519187;0.8393863381403749;0.0932922214269638;0.21544122695922852
JPEG XL;65;0.7451009750366211;29.77012018839193;0.860319318112444;0.08686269074678421;0.1779099702835083
JPEG XL;70;0.8662939071655273;30.522519712953333;0.8837469554906517;0.0795082375407219;0.1379789412021637
JPEG XL;75;1.0449652671813965;31.416297391117787;0.9070193966054502;0.07339448481798172;0.10914421826601028
JPEG XL;80;1.3316025733947754;32.74561273381202;0.9318787969740768;0.06669218838214874;0.07620412111282349
JPEG XL;85;1.7415390014648438;34.44003132846572;0.9544665105506819;0.059891410171985626;0.050621148198843
JPEG XL;90;2.3072028160095215;36.57088557190073;0.972105225009431;0.04918495938181877;0.028849702328443527
AVIF;50;1.0583200454711914;32.088384568021546;0.9210900926631158;0.09253998845815659;0.09334242343902588
AVIF;55;1.3538398742675781;33.558505479331316;0.9438618767860648;0.08011984080076218;0.06836205720901489
AVIF;60;1.6020736694335938;34.6654437527312;0.9565544760121716;0.07192090153694153;0.054229553788900375
AVIF;65;1.8294949531555176;35.59691526563964;0.9649509219666776;0.06659959256649017;0.04465145245194435
AVIF;70;2.037200927734375;36.36588160854781;0.9705547592817618;0.0625963807106018;0.03728673234581947
AVIF;75;2.273930549621582;37.209733536864796;0.9757049846825702;0.05879538506269455;0.030667303130030632
AVIF;80;2.57757568359375;38.15928359039544;0.9804883332257587;0.055149417370557785;0.023875344544649124
AVIF;85;3.1366372108459473;39.61294675287021;0.9861342368686178;0.05013452470302582;0.01673988252878189
AVIF;90;3.809504985809326;40.9477835173951;0.9899368635094432;0.0458492711186409;0.011234943754971027


==> images/plots/bridge_1024_768.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.001505533854166;40.97152361228511;0.9865384425870616;0.024950390681624413;0.0026381234638392925
ASTC;6x6;3.5640055338541665;35.51464095193336;0.9618545909692843;0.04211479797959328;0.012303374707698822
ASTC;8x8;2.0015055338541665;32.588554272467086;0.9332077069599035;0.055172745138406754;0.031222280114889145
ASTC;10x10;1.2923583984375;30.745584243095216;0.9034685446354178;0.06628686934709549;0.0573338083922863
ASTC;12x12;0.8973388671875;29.406225273022606;0.8738555231520212;0.07635336369276047;0.08980727195739746
BC;bc1;4.001302083333333;34.63454695756227;0.9526956748369223;0.044019076973199844;0.015641842037439346
BC;bc7;8.001505533854166;41.8369582302233;0.988451238893648;0.022823072969913483;0.0019043664215132594
JPEG (jpegturbo);50;0.7965291341145834;29.652670064451627;0.8521830050548612;0.0733426958322525;0.14733752608299255
JPEG (jpegturbo);55;0.8532613118489584;29.856542771710682;0.8561140921144474;0.07117429375648499;0.13900186121463776
JPEG (jpegturbo);60;0.9256184895833334;30.067902704312388;0.8600734153794812;0.06972374767065048;0.12847143411636353
JPEG (jpegturbo);65;1.0176595052083333;30.322835074086782;0.8651394768502371;0.0661662146449089;0.11642725020647049
JPEG (jpegturbo);70;1.12713623046875;30.654499648316317;0.8706456696487127;0.062068600207567215;0.09984807670116425
JPEG (jpegturbo);75;1.2549845377604167;31.020811311387288;0.876597453109852;0.059177473187446594;0.08579326421022415
JPEG (jpegturbo);80;1.4585367838541667;31.545268915471212;0.8843689562781756;0.05535001680254936;0.06905192136764526
JPEG (jpegturbo);85;1.75128173828125;32.21937036952288;0.8931370106243645;0.05081770941615105;0.05203183740377426
JPEG (jpegturbo);90;2.255340576171875;33.19024774336908;0.9047782644792614;0.04570191726088524;0.03364787623286247
JPEGLI;50;0.6429951985677084;29.256568677982877;0.840295718574147;0.07386999577283859;0.19801293313503265
JPEGLI;55;0.7012837727864584;29.524653126206516;0.8469542841002914;0.07145734876394272;0.1875113546848297
JPEGLI;60;0.757720947265625;29.803546529871273;0.853135746588395;0.06927245110273361;0.1747957319021225
JPEGLI;65;0.8371480305989584;30.150213170086687;0.860421373193413;0.06476088613271713;0.1629190593957901
JPEGLI;70;0.9312235514322916;30.53329560948596;0.8676358365996685;0.06339557468891144;0.14893129467964172
JPEGLI;75;1.057342529296875;30.97821226959067;0.875617963866579;0.059998542070388794;0.13659095764160156
JPEGLI;80;1.2176920572916667;31.45909518952916;0.8840327187492906;0.05601726472377777;0.12172990292310715
JPEGLI;85;1.4591573079427083;32.05199580839724;0.8935979686590475;0.05286097154021263;0.09984561800956726
JPEGLI;90;1.922332763671875;32.94320796539333;0.9072185463455655;0.04617127776145935;0.06326517462730408
JPEG XL;50;0.417022705078125;29.09131907690314;0.8363617635844444;0.06860386580228806;0.2115664929151535
JPEG XL;55;0.4628499348958333;29.407991060263974;0.8446184240486799;0.06554261595010757;0.19617712497711182
JPEG XL;60;0.5267333984375;29.80972281547364;0.853125961988348;0.06220253184437752;0.18024322390556335
JPEG XL;65;0.593597412109375;30.2354537357477;0.861517361140366;0.05927598476409912;0.16466930508613586
JPEG XL;70;0.6495564778645834;30.650862079727872;0.8688430715915244;0.05663563683629036;0.14986087381839752
JPEG XL;75;0.7684427897135416;31.18719850056746;0.877960830983067;0.053720638155937195;0.13639919459819794
JPEG XL;80;0.9380900065104166;31.925069202880636;0.8883208831265564;0.05031455680727959;0.12311945855617523
JPEG XL;85;1.186126708984375;32.77692171593797;0.8974340122496752;0.04526196047663689;0.10669030994176865
JPEG XL;90;1.579254150390625;33.8866335857602;0.9063231387846779;0.038123100996017456;0.08569566905498505
AVIF;50;0.632293701171875;31.31263138229668;0.8784694608787008;0.07094457000494003;0.13788558542728424
AVIF;55;0.8131917317708334;32.14608412860936;0.889634500192679;0.06455947458744049;0.12013796716928482
AVIF;60;0.9681905110677084;32.71489187984621;0.8963289508693099;0.06003883108496666;0.10959327965974808
AVIF;65;1.110382080078125;33.13370068731373;0.9012825665526437;0.05705058202147484;0.10051821172237396
AVIF;70;1.2515462239583333;33.47927877297403;0.9051430749356614;0.053664084523916245;0.08876805007457733
AVIF;75;1.4176737467447917;33.82914823311836;0.9098870042260371;0.05127016082406044;0.0703035444021225
AVIF;80;1.6439107259114583;34.21313050788868;0.9153452602055361;0.04895676672458649;0.05208725109696388
AVIF;85;2.1029866536458335;34.73907068327535;0.9236839526236813;0.045335765928030014;0.030713656917214394
AVIF;90;2.720489501953125;35.13834963023812;0.9307190194157166;0.0419515036046505;0.01883998140692711


==> images/plots/coast_sand.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.000070571899414;52.26949231376488;0.9973906179771829;0.011963646858930588;0.00143302115611732
ASTC;6x6;3.5590991973876953;47.44692725127402;0.9923971480939976;0.018606144934892654;0.007331002037972212
ASTC;8x8;2.000070571899414;44.1196449452542;0.9842383808775593;0.02732761949300766;0.022268231958150864
ASTC;10x10;1.282571792602539;41.674318047461085;0.9730158710575277;0.03515971079468727;0.04856746271252632
ASTC;12x12;0.8924350738525391;39.85026914333919;0.9594422865644568;0.04399257153272629;0.07507798075675964
BC;bc1;4.00006103515625;42.31862132290565;0.9756420490618183;0.028454678133130074;0.04531922936439514
BC;bc7;8.000070571899414;51.74980061081948;0.9970630609197366;0.012604311108589172;0.0018360437825322151
JPEG (jpegturbo);50;0.5934696197509766;38.09164907071334;0.9448087176927523;0.056128669530153275;0.10240419209003448
JPEG (jpegturbo);55;0.6377263069152832;38.60952291219437;0.9498806652629254;0.052725911140441895;0.08798559010028839
JPEG (jpegturbo);60;0.6925549507141113;39.11187374483405;0.9549704595183686;0.04954296350479126;0.07822979986667633
JPEG (jpegturbo);65;0.7650651931762695;39.68542760983175;0.9601280385464332;0.04633282497525215;0.06833653151988983
JPEG (jpegturbo);70;0.8478202819824219;40.32399061195846;0.9651853507820425;0.042790256440639496;0.05827055126428604
JPEG (jpegturbo);75;0.9385042190551758;41.047253242911594;0.969755623090073;0.037947461009025574;0.04770077392458916
JPEG (jpegturbo);80;1.0813517570495605;41.92856137345568;0.9748310494156162;0.033898625522851944;0.038005270063877106
JPEG (jpegturbo);85;1.2737088203430176;43.019138067382094;0.9798636493395092;0.0300797950476408;0.02825869247317314
JPEG (jpegturbo);90;1.5951833724975586;44.32883195598755;0.984733778858835;0.026014860719442368;0.01949146017432213
JPEGLI;50;0.45232582092285156;37.14618396979148;0.9218600569138675;0.05717789754271507;0.1659151315689087
JPEGLI;55;0.4905080795288086;37.56648633551449;0.9290687131889589;0.05438319593667984;0.14611420035362244
JPEGLI;60;0.5181055068969727;37.90725598799212;0.9341777622670732;0.05224938690662384;0.13198092579841614
JPEGLI;65;0.5606694221496582;38.361662471223994;0.9401872385726352;0.04920400679111481;0.11761941015720367
JPEGLI;70;0.6071610450744629;38.8127921236135;0.9464039745330638;0.04773342236876488;0.10134612023830414
JPEGLI;75;0.6712327003479004;39.391021616434635;0.9529501131186993;0.04459213837981224;0.0857585072517395
JPEGLI;80;0.757481575012207;40.130743527897714;0.9600636295198671;0.040921226143836975;0.06923925876617432
JPEGLI;85;0.8967947959899902;41.13527786805683;0.9684587032754743;0.03693561255931854;0.051493577659130096
JPEGLI;90;1.1498942375183105;42.885091125138366;0.9785096011951908;0.030417518690228462;0.03142187371850014
JPEG XL;50;0.32389354705810547;37.61111652355575;0.9275142498002097;0.05610038712620735;0.11721665412187576
JPEG XL;55;0.3558940887451172;38.127119251655024;0.9358591052454939;0.052916232496500015;0.10466700792312622
JPEG XL;60;0.38933420181274414;38.73408622632807;0.9438860565189179;0.04987558349967003;0.09391847252845764
JPEG XL;65;0.4322328567504883;39.37098909904123;0.9517679931141091;0.046213872730731964;0.08002419024705887
JPEG XL;70;0.4939241409301758;40.19696424193987;0.9603007985142135;0.041488051414489746;0.06599073112010956
JPEG XL;75;0.5687799453735352;41.06990705946706;0.9678397606007764;0.03712154179811478;0.05437575653195381
JPEG XL;80;0.6703376770019531;42.10990549928205;0.974703966277184;0.032530657947063446;0.043767645955085754
JPEG XL;85;0.8099336624145508;43.31199943260956;0.9807611757706906;0.028750304132699966;0.0331689789891243
JPEG XL;90;1.064936637878418;44.36329350988682;0.9847215568549048;0.025351213291287422;0.022058803588151932
AVIF;50;0.2886209487915039;37.38606064412497;0.9322887864985269;0.06429704278707504;0.12371072173118591
AVIF;55;0.37308835983276367;38.67499445905338;0.9492594931404623;0.05690530687570572;0.09593580663204193
AVIF;60;0.4469795227050781;39.61465731393169;0.9590566130210569;0.0520440898835659;0.07838158309459686
AVIF;65;0.5185031890869141;40.456656706483;0.9660006693467867;0.047743313014507294;0.06538267433643341
AVIF;70;0.583341121673584;41.1213605846097;0.9706668869478707;0.04459836333990097;0.056146182119846344
AVIF;75;0.6620721817016602;41.87701082957594;0.975121939377734;0.04087534546852112;0.046914488077163696
AVIF;80;0.7677121162414551;42.7747665197542;0.9795060943651724;0.03672488406300545;0.03698381036520004
AVIF;85;0.9763336181640625;44.19648248819043;0.9849916231949066;0.03192093223333359;0.025046205148100853
AVIF;90;1.2682685852050781;45.497924750307746;0.9885907966255899;0.028591537848114967;0.015302609652280807


==> images/plots/coral_gravel_diff_4k.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.000070571899414;42.13792694707831;0.9958606652799696;0.026282107457518578;0.003369338344782591
ASTC;6x6;3.5590991973876953;34.84058286355674;0.9792519678144975;0.05021684989333153;0.022513145580887794
ASTC;8x8;2.000070571899414;31.116249314704113;0.95142472434194;0.07179567217826843;0.06294606626033783
ASTC;10x10;1.282571792602539;28.731166415091693;0.9158061761238699;0.09330227226018906;0.09357450157403946
ASTC;12x12;0.8924350738525391;27.09087079342781;0.8765625980534996;0.11254912614822388;0.14973632991313934
BC;bc1;4.00006103515625;33.3736450933771;0.972809540211411;0.05067265033721924;0.021064693108201027
BC;bc7;8.000070571899414;42.93080362126701;0.9965933143219375;0.023233745247125626;0.0021158461458981037
JPEG (jpegturbo);50;1.4384818077087402;29.832127327976742;0.9305507972517043;0.0771229937672615;0.15885628759860992
JPEG (jpegturbo);55;1.5286455154418945;30.158700035249282;0.9352100896916139;0.07304144650697708;0.14279749989509583
JPEG (jpegturbo);60;1.6410999298095703;30.537971292304004;0.9402428900283074;0.06948684900999069;0.12567250430583954
JPEG (jpegturbo);65;1.7784357070922852;30.96268107060681;0.9454421945139867;0.06551889330148697;0.10935771465301514
JPEG (jpegturbo);70;1.9492192268371582;31.48987260084605;0.9512213261507853;0.06150853633880615;0.092067189514637
JPEG (jpegturbo);75;2.143630027770996;32.079307635675754;0.9569577652140966;0.05764671415090561;0.07636554539203644
JPEG (jpegturbo);80;2.441948890686035;32.901982115960784;0.9639130857827891;0.05274852365255356;0.060429103672504425
JPEG (jpegturbo);85;2.8443140983581543;33.96568076036822;0.9713119140466874;0.04718508571386337;0.046214938163757324
JPEG (jpegturbo);90;3.4913673400878906;35.521598285916276;0.9795851683212958;0.04041438549757004;0.03235556557774544
JPEGLI;50;1.1180295944213867;28.567190177095267;0.9016466502148829;0.08891434222459793;0.24028649926185608
JPEGLI;55;1.20770263671875;29.001724957258542;0.9110889637693229;0.08461126685142517;0.22476071119308472
JPEGLI;60;1.3016166687011719;29.467384135721012;0.9200051024717649;0.0798383504152298;0.20991364121437073
JPEGLI;65;1.4283723831176758;30.02266873500442;0.9294981075127172;0.07508617639541626;0.19162145256996155
JPEGLI;70;1.5834226608276367;30.677122088498958;0.939230236594939;0.0709715485572815;0.16941292583942413
JPEGLI;75;1.778101921081543;31.423485585742817;0.9488500028177825;0.06674814224243164;0.14879322052001953
JPEGLI;80;2.0253567695617676;32.305166998541786;0.9583677312966467;0.06189388036727905;0.1277516484260559
JPEGLI;85;2.3830676078796387;33.39282261285387;0.9677683908895102;0.05732186883687973;0.10541294515132904
JPEGLI;90;3.024658679962158;35.14788699391267;0.9783598221766816;0.048383284360170364;0.06729786098003387
JPEG XL;50;0.6579732894897461;27.755781208562084;0.8782184875770837;0.09699242562055588;0.24950769543647766
JPEG XL;55;0.7162060737609863;28.12955925000923;0.8895754933904575;0.09268786758184433;0.2260107547044754
JPEG XL;60;0.7961773872375488;28.697331278165056;0.9018801295036374;0.08786823600530624;0.197779580950737
JPEG XL;65;0.9007663726806641;29.306788573136643;0.9152496418775945;0.08246053010225296;0.1690528839826584
JPEG XL;70;1.0474886894226074;30.104281848270922;0.9299783050868392;0.07712681591510773;0.1397750973701477
JPEG XL;75;1.2519164085388184;31.04057820323247;0.9440633990815582;0.07279633730649948;0.11819227784872055
JPEG XL;80;1.526771068572998;32.17466344779274;0.9574477546212364;0.06750401854515076;0.09948747605085373
JPEG XL;85;1.9074301719665527;33.604065119731324;0.9698736029665316;0.06075897440314293;0.07845265418291092
JPEG XL;90;2.471407413482666;35.50605736950583;0.9806744155005657;0.051141850650310516;0.04858774691820145
AVIF;50;1.2958431243896484;31.70549078671076;0.9513770457121913;0.08617179095745087;0.12239408493041992
AVIF;55;1.6204257011413574;33.14408315523169;0.9648058316495328;0.07455854117870331;0.09682799875736237
AVIF;60;1.8926105499267578;34.24017411402478;0.972495727245259;0.066938117146492;0.07902245968580246
AVIF;65;2.1410489082336426;35.157294470761755;0.9776476481707893;0.0626913458108902;0.06457565724849701
AVIF;70;2.3654751777648926;35.92102280951933;0.9811561997648194;0.05855972692370415;0.053742457181215286
AVIF;75;2.6212639808654785;36.770424533162554;0.9844047913174082;0.05482180789113045;0.04286615550518036
AVIF;80;2.9507312774658203;37.735896571834864;0.9874694389161235;0.05098745599389076;0.03239794075489044
AVIF;85;3.566390037536621;39.266101484004466;0.9911895700646881;0.04523627832531929;0.02086290344595909
AVIF;90;4.305566787719727;40.72344335016289;0.9937746163078955;0.04000859707593918;0.01290878839790821


==> images/plots/denmin_fabric_02_diff_4k.png/data.csv <==
algorithm;label;bpp;psnr;ssim;flip;lpips
ASTC;4x4;8.000070571899414;43.68204537737134;0.9976626919325963;0.019728077575564384;0.0024247681722044945
ASTC;6x6;3.5590991973876953;37.66385699641092;0.9907183693623599;0.03476174175739288;0.015374543145298958
ASTC;8x8;2.000070571899414;34.068039617305736;0.9797688260133391;0.0531795471906662;0.0414014607667923
ASTC;10x10;1.282571792602539;31.55007013361586;0.9652936772830882;0.07060997933149338;0.08973485231399536
ASTC;12x12;0.8924350738525391;29.772250879760897;0.9486844320983128;0.0892098918557167;0.13402026891708374
BC;bc1;4.00006103515625;33.67552942163827;0.9811686137021299;0.042608097195625305;0.09072063863277435
BC;bc7;8.000070571899414;44.143781860437336;0.9979776932180003;0.019224874675273895;0.0022586057893931866
JPEG (jpegturbo);50;1.3015413284301758;32.76514146605595;0.9742081279808451;0.06681918352842331;0.09523873031139374
JPEG (jpegturbo);55;1.3775343894958496;33.14680482829479;0.9761778602910166;0.0638527050614357;0.08501377701759338
JPEG (jpegturbo);60;1.4670886993408203;33.57551950436803;0.9782413169423778;0.06085925176739693;0.07448587566614151
JPEG (jpegturbo);65;1.5811901092529297;34.04793527225153;0.980349841317786;0.05749323219060898;0.06398729979991913
JPEG (jpegturbo);70;1.7132515907287598;34.616681064396374;0.9825805881582087;0.053522251546382904;0.052491866052150726
JPEG (jpegturbo);75;1.8629083633422852;35.21289145465341;0.9846413287012014;0.04953454062342644;0.04192584007978439
JPEG (jpegturbo);80;2.092496871948242;36.02646761841242;0.9870394844726236;0.04436024650931358;0.03184337913990021
JPEG (jpegturbo);85;2.397820472717285;37.00255401011502;0.9894504098672886;0.03894612565636635;0.023685850203037262
JPEG (jpegturbo);90;2.9044570922851562;38.346858501706116;0.992089247626175;0.033341847360134125;0.015617873519659042
JPEGLI;50;1.033165454864502;31.19561673648723;0.9625624450908224;0.0731860101222992;0.1293136179447174
JPEGLI;55;1.1012959480285645;31.626062242136737;0.9660871623176549;0.06920845806598663;0.12302246689796448
JPEGLI;60;1.168355941772461;32.037903275051086;0.969211487803758;0.06671955436468124;0.11815780401229858
JPEGLI;65;1.2590436935424805;32.56786306678351;0.97269158028467;0.06353616714477539;0.10953551530838013
JPEGLI;70;1.3654232025146484;33.17250934701925;0.9762132460481995;0.06003957241773605;0.1003912165760994
JPEGLI;75;1.5008420944213867;33.8631266195702;0.9797092902236066;0.05616016313433647;0.09018341451883316
JPEGLI;80;1.6774640083312988;34.72064153903504;0.9833071023652654;0.05184797942638397;0.07665960490703583
JPEGLI;85;1.9380207061767578;35.773633864430046;0.9868875526905366;0.04642496630549431;0.062020495533943176
JPEGLI;90;2.416813373565674;37.52872007294263;0.9911023906684854;0.03726512938737869;0.03786740079522133
JPEG XL;50;0.520573616027832;29.889897852525152;0.9486865862769882;0.08549397438764572;0.18553318083286285
JPEG XL;55;0.5586013793945312;30.29495620782207;0.9531315814696706;0.08119696378707886;0.17681734263896942
JPEG XL;60;0.6027259826660156;30.714695610036248;0.957243638359427;0.07681936770677567;0.16783195734024048
JPEG XL;65;0.6583609580993652;31.22636365093903;0.9616380205526917;0.07164809107780457;0.15761211514472961
JPEG XL;70;0.734900951385498;31.88102897704454;0.9664858649330482;0.06587832421064377;0.1443718671798706
JPEG XL;75;0.8349595069885254;32.57032750364408;0.9712391287511285;0.0609116330742836;0.12593992054462433
JPEG XL;80;0.9804024696350098;33.45024951513708;0.975794980880082;0.05501966550946236;0.104953333735466
JPEG XL;85;1.2924981117248535;34.636588798520506;0.9810042347915756;0.05044270679354668;0.06540577113628387
JPEG XL;90;1.7419800758361816;36.44349442171941;0.9868897892559527;0.041784949600696564;0.035229213535785675
AVIF;50;0.8443155288696289;33.27910597594043;0.9777972482431805;0.07467121630907059;0.08971837162971497
AVIF;55;1.0412859916687012;34.64931219734914;0.9834278397545075;0.0641009509563446;0.061596307903528214
AVIF;60;1.2147107124328613;35.67983583907112;0.9866867448067249;0.05758647248148918;0.045334406197071075
AVIF;65;1.38462495803833;36.545561141141555;0.9889133223278345;0.05259261280298233;0.03528519719839096
AVIF;70;1.537614345550537;37.24078760353801;0.9904327967520574;0.04864797741174698;0.028592491522431374
AVIF;75;1.727745532989502;38.01465014418888;0.9918976782014571;0.04437464475631714;0.02271517738699913
AVIF;80;1.9853253364562988;38.92289338921078;0.9933248388281628;0.03963755816221237;0.017053356394171715
AVIF;85;2.4961934089660645;40.38904360286583;0.995151305020198;0.033031705766916275;0.01098850928246975
AVIF;90;3.1603240966796875;41.81417865029254;0.9964568081850115;0.028467899188399315;0.007443571463227272


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


